Do LLMs Speak the User's Language? A Study of Personalized Language Selection in Multilingual LLMs

Large Language Models increasingly interact with multilingual users, yet personalization of LLMs' response-languages remains overlooked. We present the first systematic study of user-aware response-language generation: customizing response-languages to users' linguistic background inferred from prior interactions. To this end, we introduce PULSE, a benchmark of code-switched dialogue histories, queries, and user-conditioned reference responses, with linguistically grounded automated evaluation. Experiments reveal that LLMs are driven by surface cues in the query, often responding in a user-inappropriate form. To mitigate this challenge, we propose a two-stage alignment pipeline, comprised of supervised grounding on dialogue-derived user cues and reinforcement-learning post-training with user-aware rewards. Our dataset and code are released at https://github.com/LaMI-Labs/PULSE.

==> anthology.bib.txt <==
For citing papers in the ACL Anthology, we provide a single consolidated
BibTeX file containing all of its papers. The bibkeys in these papers are
designed to be semantic in nature: {names}-{year}-{words}, where
- `names` is the concatenated last names of the authors when there is just
  one or two authors, or `lastname-etal` for 3+
- `year` is the four-digit year
- `words` is the first significant word in the title, or more, if necessary,
  to preserve uniqueness

For example, https://aclanthology.org/N04-1035 can be cited as \cite{galley-etal-2004-whats}.

The consolidated file can be downloaded from here:
- https://aclanthology.org/anthology.bib

Unfortunately, as of 2024 or so, this file is now larger than 50 MB, which is Overleaf's
bib file size limit. Consequently, the Anthology shards the file automatically into
49 MB shards.

There are currently (2025) two files:
- https://aclanthology.org/anthology-1.bib
- https://aclanthology.org/anthology-2.bib

You can download these directly from Overleaf from New File -> From External URL,
and then adding them to the \bibliography line in acl_latex.tex:

    \bibliography{custom,anthology-1,anthology-2}

